Detection of VHE Gamma Radiation from the Pulsar Wind Nebula MSH 15-52 with H.E.S.S

This work reports on the discovery of HESS J1514-591, a VHE gamma-ray source found at the pulsar wind nebula (PWN) MSH 15-52 and its associated pulsar PSR B1509-58. The discovery was made with the High Energy Stereoscopic System (H.E.S.S.), which currently provides the most sensitive measurement in the energy range of about 0.2-100 TeV. This analysis is the first to include all H.E.S.S. data from observations dedicated to MSH 15-52. The corresponding flux above 1 TeV is (4.4+/-0.2stat+/-1.0syst) x 10^{-12}cm^{-2}s^{-1}. The energy spectrum obeys a power-law with a differential flux at 1 TeV of (5.8+/-0.2stat+/-1.3syst) x 10^{-12}cm^{-2}s^{-1}TeV^{-1} and a photon index of 2.32+/-0.04stat+/-0.10syst. The gamma-ray emission extends along the pulsar jet, previously resolved in X-rays. This becomes more apparent after image deconvolution. The emission region along the jet axis decreases with increasing energy. An upper limit for the pulsed gamma-ray flux from PSR B1509-58 was calculated. Additional discussions include: the system of MSH 15-52 and PSR B1509-58, theory and methods of VHE gamma-ray astronomy and H.E.S.S., the first (Richardson-Lucy) deconvolution of VHE gamma-ray maps, search for pulsed emission from pulsars. The results are discussed within the framework of PWNs and are explained by inverse Compton scattering of leptons. A hadronic component is not excluded, but its gamma-ray emission would not be significant. Moreover, it is concluded that advection is the dominant transport mechanism over diffusion in the magnetized flow of the pulsar wind from PSR B1509-58. A correlation analysis with the Chandra X-ray data suggests that gamma radiation is emitted from the region of PSR B1509-58, but not from the neighboring optical nebula RCW 89.

==> abstract.txt <==
This work reports on the discovery of HESS J1514-591, a VHE gamma-ray source
found at the pulsar wind nebula (PWN) MSH 15-52 and its associated pulsar PSR
B1509-58. The discovery was made with the High Energy Stereoscopic System
(H.E.S.S.), which currently provides the most sensitive measurement in the
energy range of about 0.2-100 TeV. This analysis is the first to include all
H.E.S.S. data from observations dedicated to MSH 15-52. The corresponding flux
above 1 TeV is (4.4+/-0.2stat+/-1.0syst) x 10^{-12}cm^{-2}s^{-1}. The energy
spectrum obeys a power-law with a differential flux at 1 TeV of
(5.8+/-0.2stat+/-1.3syst) x 10^{-12}cm^{-2}s^{-1}TeV^{-1} and a photon index of
2.32+/-0.04stat+/-0.10syst. The gamma-ray emission extends along the pulsar
jet, previously resolved in X-rays. This becomes more apparent after image
deconvolution. The emission region along the jet axis decreases with increasing
energy. An upper limit for the pulsed gamma-ray flux from PSR B1509-58 was
calculated. Additional discussions include: the system of MSH 15-52 and PSR
B1509-58, theory and methods of VHE gamma-ray astronomy and H.E.S.S., the first
(Richardson-Lucy) deconvolution of VHE gamma-ray maps, search for pulsed
emission from pulsars. The results are discussed within the framework of PWNs
and are explained by inverse Compton scattering of leptons. A hadronic
component is not excluded, but its gamma-ray emission would not be significant.
Moreover, it is concluded that advection is the dominant transport mechanism
over diffusion in the magnetized flow of the pulsar wind from PSR B1509-58. A
correlation analysis with the Chandra X-ray data suggests that gamma radiation
is emitted from the region of PSR B1509-58, but not from the neighboring
optical nebula RCW 89.

